Recursive Entropic Risk Optimization in Discounted MDPs: Sample Complexity Bounds with a Generative Model

We study risk-sensitive reinforcement learning in finite discounted MDPs with recursive entropic risk measures (ERM), where the risk parameter $\beta \neq 0$ controls the agent's risk attitude: $\beta>0$ for risk-averse and $\beta<0$ for risk-seeking behavior. A generative model of the MDP is assumed to be available. Our focus is on the sample complexities of learning the optimal state-action value function (value learning) and an optimal policy (policy learning) under recursive ERM. We introduce a model-based algorithm, called Model-Based ERM $Q$-Value Iteration (MB-RS-QVI), and derive PAC-type bounds on its sample complexity for both value and policy learning. Both PAC bounds scale exponentially with $|\beta|/(1-\gamma)$, where $\gamma$ is the discount factor. We also establish corresponding lower bounds for both value and policy learning, showing that exponential dependence on $|\beta|/(1-\gamma)$ is unavoidable in the worst case. The bounds are tight in the number of states and actions ($S$ and $A$), providing the first rigorous sample complexity guarantees for recursive ERM across both risk-averse and risk-seeking regimes.

==> RS_generic.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RS_generic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{604.73983645bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23520102)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RS_generic.pdf}}%
    \put(0.93415466,0.12094756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.75026781,0.12037184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright ${L\!-\!1}$\end{minipage}}}%
    \put(0.93392041,0.23957471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.6$\\ $(r=1)$\end{minipage}}}%
    \put(0.7594562,0.21904991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.55$\end{minipage}}}%
    \put(0.84203212,0.15378257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.84160615,0.0520501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RS_generic.pdf}}%
    \put(0.67499125,0.15789925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.67494326,0.10360153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.67191952,0.05352102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{RS_generic.pdf}}%
    \put(0.84198414,0.09787847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{RS_generic.pdf}}%
    \put(0.02976956,0.12452384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.02308335,0.22320191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.6$\end{minipage}}}%
    \put(0.10565928,0.15793457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.10561128,0.10099108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.10258754,0.0562021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{RS_generic.pdf}}%
    \put(0.19371674,0.22480829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.55$\end{minipage}}}%
    \put(-0.0012515,0.04109531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\\ $(r\!=\!0.05)$\end{minipage}}}%
    \put(0.19908608,0.12301893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{RS_generic.pdf}}%
    \put(0.2793978,0.15899288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.27934981,0.10204939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.27897183,0.05726041){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{RS_generic.pdf}}%
    \put(0.37520148,0.12309989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.36851528,0.22177796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.55$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{RS_generic.pdf}}%
    \put(0.45393872,0.15912398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.45389073,0.10218048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.45351275,0.05739151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{RS_generic.pdf}}%
  \end{picture}%
\endgroup%

